The Globular Cluster System of NGC 5128 I. Survey and Catalogs

We present the results of a photometric and spectroscopic survey of the globular cluster system of NGC 5128 (Centaurus A), a galaxy whose proximity makes it an important target for early-type galaxy studies. We imaged three fields in UBVRI that extend 50 and 30 kpc along the major and minor axes, respectively. We used both color and size information to develop efficient selection criteria for differentiating between star clusters and foreground stars. In total, we obtained new velocities for 138 globular clusters, nearly tripling the number of known clusters, and bringing the confirmed total in NGC 5128 to 215. We present a full catalog of all known GCs, with their positions, photometry, and velocities. In addition, we present catalogs of other objects observed, such as foreground stars, background galaxies, three Galactic white dwarfs, seven background QSOs, and 52 optical counterparts to known X-ray point sources. We also report an observation of the cluster G169, in which we confirm the existence of a bright emission line object. This object, however, is unlikely to be a planetary nebula, but may be a supernova remnant.

==> gc_datafile5.txt <==
Title: The Globular Cluster System of NGC 5128 I. Survey and Catalogs 
Authors: Peng E.W., Ford H.C., Freeman K.C. 
Table: Catalog of NGC 5128 GCs with Radial Velocities
================================================================================
Byte-by-byte Description of file: datafile5.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label     Explanations
--------------------------------------------------------------------------------
   1- 10 A10    ---      Name      Globular cluster name
  12- 13 I2     h        RAh       Hour of Right Ascension (J2000) 
  15- 16 I2     min      RAm       Minute of Right Ascension (J2000) 
  18- 22 F5.2   s        RAs       Second of Right Ascension (J2000) 
      24 A1     ---      DE-       Sign of the Declination (J2000)
  25- 26 I2     deg      DEd       Degree of Declination (J2000) 
  28- 29 I2     arcmin   DEm       Arcminute of Declination (J2000) 
  31- 34 F4.1   arcsec   DEs       Arcsecond of Declination (J2000) 
  36- 40 F5.2   arcmin   Rad       Projected radius
  42- 48 F7.3   arcmin   MajAxis   Coordinate along the NGC 5128 major axis (1)
  50- 56 F7.3   arcmin   MinAxis   Coordinate along the NGC 5128 minor axis (2)
  58- 62 F5.2   mag      Vmag      ? The V band magnitude
  64- 67 F4.2   mag      U-B       ? The (U-B) color 
  69- 72 F4.2   mag      B-V       ? The (B-V) color 
  74- 77 F4.2   mag      V-R       ? The (V-R) color 
  79- 82 F4.2   mag      V-I       ? The (V-I) color 
  84- 87 F4.2   mag      errUmag   ? Error in the U band magnitude
  89- 92 F4.2   mag      errBmag   ? Error in the B band magnitude
  94- 97 F4.2   mag      errVmag   ? Error in the V band magnitude
  99-102 F4.2   mag      errRmag   ? Error in the R band magnitude
 104-107 F4.2   mag      errImag   ? Error in the I band magnitude
 109-111 I3     km/s     Vel       Heliocentric velocity
 113-114 I2     km/s   e_Vel       Error in Vel (3) 
 116-119 F4.2   mag      E(B-V)    ? Schlegel, Finkbeiner, & Davis (1998)
                                    reddening
 121-123 I3     ---      Run       ? Observing run (4)
--------------------------------------------------------------------------------
Note (1): Major axis at PA = 35 degrees. Positive to the northeast as in H95.
Note (2): Positive to the northwest.
Note (3): If the velocity is from the literature, then we assume an error 
          of 65 km/s.
Note (4):
    1 = the 2dF 2001 run;
    2 = the Hydra 2001 run;
    3 = the 2dF 2002 run.
--------------------------------------------------------------------------------
pff_gc-001 13 23 49.62 -43 14 32.0 22.38 -21.290   6.903 18.91 0.47 1.01 0.55 1.31 0.09 0.02 0.01 0.01 0.03 722 52 0.14   2 
pff_gc-002 13 23 59.51 -43 17 29.1 22.96 -22.660   3.728 19.55 0.27 0.88 0.53 1.11 0.07 0.02 0.01 0.01 0.03 623 52 0.14   2 
pff_gc-003 13 24 03.23 -43 28 13.9 31.19 -31.047  -3.025 19.31 0.21 0.87 0.51 1.09 0.15 0.02 0.01 0.01 0.03 697 23 0.13   3 
pff_gc-004 13 24 03.74 -43 35 53.4 38.00 -37.248  -7.519 20.01 0.28 0.83 0.52 1.09 0.28 0.03 0.01 0.01 0.03 546 45 0.13   3 
pff_gc-005 13 24 18.92 -43 14 30.1 18.36 -18.185   2.563 20.29 0.58 1.02 0.58 1.22 0.18 0.04 0.01 0.01 0.03 756 34 0.14   3 
pff_gc-006 13 24 23.72 -43 07 52.1 13.51 -12.260   5.671 19.22 0.21 0.78 0.52 1.02 0.05 0.02 0.01 0.01 0.03 641 41 0.13   2 
pff_gc-007 13 24 24.15 -42 54 20.6 13.45  -1.160  13.399 20.12 0.69 1.04 0.59 1.30 0.17 0.03 0.01 0.01 0.03 612 28 0.13   3 
pff_gc-008 13 24 29.20 -43 21 56.5 23.42 -23.188  -3.252 19.94 0.47 0.99 0.54 1.19 0.35 0.03 0.01 0.01 0.03 451 43 0.14   3 
pff_gc-009 13 24 31.35 -43 11 26.7 14.59 -14.382   2.473 19.77 0.23 0.81 0.52 1.07 0.07 0.02 0.01 0.01 0.03 657 46 0.13   2 
pff_gc-010 13 24 33.09 -43 18 44.8 20.27 -20.169  -1.991 19.68 0.09 0.68 0.42 0.85 0.06 0.02 0.01 0.01 0.03 344 58 0.13   2 
pff_gc-011 13 24 36.87 -43 19 16.2 20.40 -20.201  -2.854 19.03 0.18 0.79 0.50 1.04 0.13 0.02 0.01 0.01 0.03 607 42 0.13  23 
pff_gc-012 13 24 38.77 -43 06 26.6 10.42  -9.513   4.246 19.45 0.73 1.06 0.62 1.30 0.13 0.02 0.01 0.01 0.03 573 21 0.13   2 
pff_gc-013 13 24 40.42 -43 35 04.9 35.06 -32.760 -12.482 19.00 0.24 0.83 0.51 1.03 0.15 0.02 0.01 0.01 0.03 693 35 0.13   2 
pff_gc-014 13 24 41.05 -42 59 48.4  8.63  -3.846   7.725 20.23 0.43 0.94 0.57 1.30 0.26 0.06 0.02 0.02 0.03 676 42 0.12   3 
pff_gc-015 13 24 41.20 -43 01 45.6  8.53  -5.428   6.578 19.22 0.26 0.79 0.47 1.06 0.06 0.02 0.01 0.01 0.03 516 30 0.12   2 
pff_gc-016 13 24 43.60 -42 53 07.3 11.35   1.890  11.190 19.85 0.51 1.02 0.60 1.27 0.12 0.03 0.01 0.01 0.03 502 18 0.13   2 
pff_gc-017 13 24 43.63 -42 58 16.4  8.54  -2.321   8.221 19.51 0.22 0.81 0.52 1.04 0.07 0.02 0.01 0.01 0.03 963 50 0.12   2 
pff_gc-018 13 24 47.10 -43 06 01.7  8.91  -8.299   3.241 18.91 0.87 1.12 0.66 1.37 0.10 0.02 0.01 0.01 0.03 532 19 0.12   2 
pff_gc-019 13 24 48.97 -42 57 48.4  7.81  -1.377   7.690 19.05 0.23 0.81 0.53 1.05 0.05 0.02 0.01 0.01 0.03 607 27 0.12   2 
pff_gc-020 13 24 50.48 -42 59 49.0  6.93  -2.862   6.309 19.53 0.24 0.80 0.53 1.06 0.09 0.03 0.01 0.01 0.03 331 47 0.12   2 
pff_gc-021 13 24 54.18 -42 54 50.4  8.76   1.598   8.616 19.25 0.18 0.78 0.50 1.01 0.06 0.02 0.01 0.01 0.03 594 50 0.12  23 
pff_gc-022 13 24 54.33 -43 03 15.5  6.47  -5.273   3.754 19.84 0.14 0.74 0.48 0.95 0.11 0.03 0.01 0.01 0.03 628 55 0.12   2 
pff_gc-023 13 24 54.55 -42 48 58.7 13.55   6.434  11.931 19.44 0.25 0.86 0.54 1.08 0.06 0.02 0.01 0.01 0.03 432 39 0.13  23 
pff_gc-024 13 24 55.71 -43 20 39.1 20.41 -19.360  -6.451 19.84 0.34 0.89 0.53 1.11 0.28 0.03 0.01 0.01 0.03 270 39 0.13  23 
pff_gc-025 13 24 57.56 -43 05 32.8  7.08  -6.807   1.956 20.02 0.47 1.00 0.63 1.35 0.20 0.04 0.02 0.01 0.03 923 30 0.12   2 
pff_gc-026 13 24 58.45 -42 42 53.3 18.98  11.828  14.846 19.52 0.12 0.81 0.45 1.02 0.08 0.02 0.01 0.01 0.03 442 83 0.13   2 
pff_gc-027 13 25 00.64 -43 05 30.3  6.63  -6.449   1.519 19.74 0.47 1.01 0.61 1.29 0.17 0.04 0.01 0.01 0.03 513 39 0.12   2 
pff_gc-028 13 25 01.16 -42 56 51.5  6.45   0.682   6.410 18.75 0.43 0.93 0.55 1.15 0.07 0.02 0.01 0.01 0.03 524 16 0.12   2 
pff_gc-029 13 25 01.60 -42 54 40.9  8.00   2.509   7.595 19.37 0.22 0.38 0.31 0.65 0.05 0.02 0.01 0.01 0.03 570 38 0.12   2 
pff_gc-030 13 25 01.73 -43 00 09.9  4.84  -1.965   4.425 19.89 0.73 1.05 0.64 1.35 0.36 0.06 0.02 0.02 0.03 357 29 0.12   2 
pff_gc-031 13 25 02.76 -43 11 21.2 11.22 -11.013  -2.158 19.48 0.23 0.81 0.49 1.06 0.07 0.02 0.01 0.01 0.03 444 33 0.12   2 
pff_gc-032 13 25 03.24 -42 57 40.5  5.63   0.232   5.629 19.73 0.33 0.86 0.55 1.12 0.14 0.04 0.01 0.01 0.03 651 33 0.12   2 
pff_gc-033 13 25 03.34 -43 15 27.4 15.03 -14.311  -4.602 19.46 0.61 1.02 0.57 1.25 0.33 0.03 0.01 0.01 0.03 531 18 0.12  23 
pff_gc-034 13 25 03.37 -43 11 39.6 11.46 -11.200  -2.425 19.91 0.28 0.80 0.56 1.06 0.09 0.03 0.01 0.01 0.03 605 46 0.12   2 
pff_gc-035 13 25 04.48 -43 10 48.4 10.60 -10.386  -2.101 19.71 0.59 1.02 0.64 1.27 0.14 0.03 0.01 0.01 0.03 624 25 0.12   2 
pff_gc-036 13 25 05.46 -43 14 02.6 13.57 -12.933  -4.106 19.04 0.26 0.79 0.52 1.13 0.05 0.02 0.01 0.01 0.03 666 42 0.12  23 
pff_gc-037 13 25 07.48 -43 12 29.4 11.98 -11.450  -3.515 20.42 0.31 0.87 0.50 1.08 0.55 0.05 0.02 0.01 0.03 554 23 0.12   3 
pff_gc-038 13 25 08.82 -43 04 14.9  4.67  -4.563   1.019 19.29 0.54 1.00 0.61 1.26 0.17 0.04 0.01 0.01 0.03 431 19 0.12   2 
pff_gc-039 13 25 09.10 -42 24 00.9 37.24  28.403  24.083 18.95 0.23 0.82 0.51 1.04 0.17 0.02 0.01 0.01 0.03 362 31 0.14   1 
pff_gc-040 13 25 09.54 -42 55 18.5  6.68   2.832   6.045 19.12 0.20 0.76 0.52 1.01 0.06 0.02 0.01 0.01 0.03 504 35 0.12   2 
pff_gc-041 13 25 11.17 -43 03 09.6  3.66  -3.425   1.293 19.51 0.24 0.81 0.52 1.03 0.19 0.05 0.02 0.02 0.03 457 29 0.12   2 
pff_gc-042 13 25 12.21 -43 16 33.9 15.72 -14.291  -6.560 18.97 0.17 0.78 0.50 1.05 0.12 0.02 0.01 0.01 0.03 605 29 0.12   2 
pff_gc-043 13 25 12.45 -43 14 07.4 13.32 -12.267  -5.194 19.40 0.29 0.82 0.52 1.07 0.20 0.02 0.01 0.01 0.03 505 42 0.12   2 
pff_gc-044 13 25 13.19 -43 16 35.6 15.72 -14.212  -6.723 19.37 0.17 0.74 0.50 1.04 0.16 0.02 0.01 0.01 0.03 568 53 0.12  23 
pff_gc-045 13 25 13.31 -42 52 12.4  9.27   5.767   7.261 19.82 0.71 1.04 0.62 1.29 0.19 0.04 0.01 0.01 0.03 474 23 0.12   2 
pff_gc-046 13 25 14.83 -43 41 10.6 40.15 -34.169 -21.081 18.93 0.20 0.79 0.50 0.98 0.11 0.02 0.01 0.01 0.03 538 23 0.13  23 
pff_gc-047 13 25 15.12 -42 50 30.4 10.84   7.350   7.966 19.87 0.20 0.85 0.50 0.99 0.09 0.03 0.01 0.01 0.03 717 55 0.12   2 
pff_gc-048 13 25 15.79 -42 49 15.1 12.04   8.448   8.586 19.85 0.25 0.82 0.55 1.07 0.09 0.03 0.01 0.01 0.03 548 59 0.12  23 
pff_gc-049 13 25 16.06 -43 05 06.5  4.54  -4.507  -0.558 19.59 0.29 0.86 0.54 1.09 0.15 0.04 0.01 0.01 0.03 674 32 0.12   2 
pff_gc-050 13 25 16.73 -42 50 18.4 10.98   7.683   7.839 20.39 0.35 0.89 0.54 1.12 0.16 0.04 0.01 0.01 0.03 688 70 0.12   3 
pff_gc-051 13 25 22.35 -43 15 00.1 13.94 -11.951  -7.175 19.79 0.42 0.94 0.59 1.18 0.10 0.02 0.01 0.01 0.03 460 51 0.12   2 
pff_gc-052 13 25 25.75 -43 05 16.5  4.19  -3.629  -2.102 19.88 0.18 0.82 0.48 1.01 0.19 0.06 0.02 0.02 0.03 462 52 0.11   2 
pff_gc-053 13 25 29.62 -42 54 44.5  6.36   5.405   3.360 19.26 0.62 1.03 0.53 1.29 0.14 0.03 0.01 0.01 0.03 439 20 0.12   2 
pff_gc-054 13 25 30.28 -43 41 53.6 40.80 -33.154 -23.779 19.99 0.05 0.62 0.41 0.89 0.19 0.03 0.01 0.01 0.03 317 43 0.13   3 
pff_gc-055 13 25 30.72 -42 48 13.4 12.89  10.861   6.933 19.92 0.19 0.76 0.48 0.96 0.08 0.03 0.01 0.01 0.03 478 51 0.11   2 
pff_gc-056 13 25 32.80 -42 56 24.4  4.78   4.375   1.928 18.64 0.19 0.79 0.48 1.00 0.06 0.02 0.01 0.01 0.03 325 35 0.11   2 
pff_gc-057 13 25 33.17 -42 59 03.2  2.27   2.245   0.356 20.35 0.82 1.04 0.60 1.40 2.11 0.37 0.09 0.07 0.07 515 12 0.11   3 
pff_gc-058 13 25 35.12 -42 56 45.3  4.55   4.333   1.381 18.68 0.20 0.78 0.49 0.99 0.07 0.02 0.01 0.01 0.03 339 25 0.11   2 
pff_gc-059 13 25 39.65 -43 04 01.4  3.65  -1.148  -3.464 19.96 0.56 1.01 0.61 1.23 0.55 0.11 0.03 0.02 0.04 510 33 0.11   2 
pff_gc-060 13 25 42.43 -42 59 02.6  3.38   3.225  -1.027 18.81 0.37 0.93 0.57 1.15 0.20 0.05 0.02 0.01 0.03 893 19 0.11   2 
pff_gc-061 13 25 42.62 -42 45 10.9 16.15  14.605   6.887 20.25 0.44 0.90 0.55 1.13 0.14 0.03 0.01 0.01 0.03 494 64 0.11   3 
pff_gc-062 13 25 43.23 -42 58 37.4  3.76   3.653  -0.906 19.42 0.67 1.04 0.59 1.24 0.34 0.06 0.02 0.02 0.03 697 37 0.11   2 
pff_gc-063 13 25 43.80 -43 07 54.9  7.42  -3.903  -6.315 19.83 0.11 0.72 0.46 0.94 0.08 0.03 0.01 0.01 0.03 554 75 0.11   2 
pff_gc-064 13 25 43.90 -42 50 42.7 10.80  10.207   3.526 19.66 0.50 1.01 0.59 1.25 0.11 0.03 0.01 0.01 0.03 557 31 0.11   2 
pff_gc-065 13 25 46.92 -43 08 06.6  7.84  -3.737  -6.893 19.23 0.42 0.94 0.57 1.15 0.08 0.02 0.01 0.01 0.03 450 44 0.11   2 
pff_gc-066 13 25 47.14 -43 06 08.8  6.17  -2.104  -5.802 19.92 0.39 0.91 0.55 1.11 0.15 0.04 0.01 0.01 0.03 501 52 0.11   2 
pff_gc-067 13 25 48.77 -43 11 38.7 11.23  -6.442  -9.194 19.60 0.16 0.75 0.52 1.00 0.07 0.02 0.01 0.01 0.03 640 47 0.11  23 
pff_gc-068 13 25 49.27 -43 02 20.4  4.13   1.239  -3.940 19.55 0.32 0.85 0.56 1.08 0.20 0.05 0.02 0.02 0.03 384 30 0.11   2 
pff_gc-069 13 25 49.93 -42 40 08.2 21.35  19.509   8.676 19.87 0.64 1.03 0.61 1.25 0.41 0.03 0.01 0.01 0.03 520 34 0.12   2 
pff_gc-070 13 25 50.40 -42 58 02.3  5.15   4.883  -1.646 19.42 0.16 0.81 0.48 0.97 0.12 0.04 0.01 0.01 0.03 556 49 0.11   2 
pff_gc-071 13 25 51.54 -42 59 46.8  4.55   3.575  -2.814 19.82 0.20 0.77 0.48 0.99 0.16 0.05 0.02 0.02 0.03 475 41 0.11   2 
pff_gc-072 13 25 52.14 -42 58 30.2  5.16   4.684  -2.173 19.62 0.23 0.83 0.51 1.08 0.15 0.04 0.02 0.01 0.03 504 22 0.11   3 
pff_gc-073 13 25 52.78 -42 58 41.7  5.17   4.594  -2.379 19.97 0.42 0.98 0.58 1.22 0.25 0.06 0.02 0.02 0.03 375 38 0.11   2 
pff_gc-074 13 25 53.37 -42 51 12.4 10.95  10.796   1.820 20.00 0.33 0.83 0.52 1.10 0.11 0.03 0.01 0.01 0.03 467 28 0.11   3 
pff_gc-075 13 25 53.50 -43 03 56.6  5.50   0.367  -5.492 19.48 0.51 0.97 0.58 1.20 0.14 0.03 0.01 0.01 0.03 753 21 0.11   2 
pff_gc-076 13 25 53.75 -43 19 48.6 19.31 -12.616 -14.613 19.07 0.62 0.99 0.66 1.29 0.08 0.02 0.01 0.01 0.03 370 20 0.11   2 
pff_gc-077 13 25 58.15 -42 31 38.2 29.98  27.345  12.303 19.50 0.24 0.83 0.53 1.03 0.16 0.02 0.01 0.01 0.03 675 41 0.13  12 
pff_gc-078 13 25 58.47 -43 08 06.3  8.98  -2.526  -8.618 19.30 0.59 1.03 0.62 1.28 0.10 0.02 0.01 0.01 0.03 545 20 0.11   2 
pff_gc-079 13 25 58.91 -42 53 18.9  9.65   9.648  -0.219 19.58 0.30 0.86 0.51 1.06 0.10 0.03 0.01 0.01 0.03 405 22 0.11   2 
pff_gc-080 13 25 59.55 -42 32 39.4 29.03  26.656  11.507 19.96 0.29 0.85 0.56 1.11 0.25 0.03 0.01 0.01 0.03 593 63 0.13  23 
pff_gc-081 13 26 00.15 -42 49 00.7 13.46  13.307   2.057 19.34 0.26 0.83 0.53 1.05 0.07 0.02 0.01 0.01 0.03 302 36 0.10  23 
pff_gc-082 13 26 00.98 -42 22 03.4 39.52  35.500  17.357 19.16 0.66 1.01 0.58 1.27 0.21 0.02 0.01 0.01 0.03 568 21 0.13   3 
pff_gc-083 13 26 01.83 -42 58 15.0  6.86   5.906  -3.481 19.86 0.42 0.95 0.55 1.13 0.16 0.04 0.01 0.01 0.03 439 72 0.11   2 
pff_gc-084 13 26 02.25 -43 08 55.6 10.05  -2.806  -9.653 19.84 0.51 0.97 0.59 1.21 0.12 0.03 0.01 0.01 0.03 459 43 0.11   2 
pff_gc-085 13 26 06.42 -43 00 38.1  7.09   4.431  -5.534 19.43 0.20 0.76 0.44 0.96 0.07 0.02 0.01 0.01 0.03 547 39 0.11  23 
pff_gc-086 13 26 06.55 -43 06 14.5  8.76  -0.155  -8.761 19.95 0.56 0.97 0.59 1.20 0.16 0.03 0.01 0.01 0.03 427 30 0.11   2 
pff_gc-087 13 26 06.87 -42 33 17.3 28.72  26.909  10.040 19.11 0.30 0.86 0.55 1.05 0.14 0.02 0.01 0.01 0.03 818 35 0.13  12 
pff_gc-088 13 26 08.86 -43 01 21.4  7.52   4.094  -6.313 18.99 0.20 0.80 0.53 0.99 0.05 0.02 0.01 0.01 0.03 558 35 0.11   2 
pff_gc-089 13 26 20.21 -43 10 35.6 13.49  -2.300 -13.293 18.95 0.17 0.78 0.50 1.00 0.12 0.02 0.01 0.01 0.03 502 61 0.11   2 
pff_gc-090 13 26 20.53 -43 03 18.5  9.90   3.711  -9.178 19.33 0.56 1.00 0.60 1.24 0.10 0.02 0.01 0.01 0.03 476 30 0.11   2 
pff_gc-091 13 26 21.14 -43 42 24.6 42.44 -28.316 -31.612 19.29 0.29 0.84 0.52 1.08 0.15 0.02 0.01 0.01 0.03 589 49 0.13   3 
pff_gc-092 13 26 21.31 -42 57 19.1 10.50   8.709  -5.872 19.92 0.50 0.93 0.57 1.16 0.14 0.03 0.01 0.01 0.03 462 28 0.11   2 
pff_gc-093 13 26 22.65 -42 46 49.8 17.46  17.456  -0.081 19.62 0.20 0.77 0.48 0.96 0.08 0.03 0.01 0.01 0.03 574 44 0.10  23 
pff_gc-094 13 26 23.66 -43 00 45.6 10.23   6.129  -8.191 19.97 0.22 0.80 0.47 1.04 0.09 0.03 0.01 0.01 0.03 324 72 0.11   2 
pff_gc-095 13 26 25.50 -42 57 06.2 11.30   9.323  -6.379 19.60 0.53 1.00 0.58 1.20 0.11 0.02 0.01 0.01 0.03 393 21 0.10   2 
pff_gc-096 13 26 30.29 -42 34 41.7 28.79  28.219   5.698 19.73 0.52 1.00 0.63 1.30 0.31 0.03 0.01 0.01 0.03 534 26 0.12  23 
pff_gc-097 13 26 45.40 -43 26 34.1 29.14 -12.800 -26.176 18.72 0.24 0.79 0.49 0.96 0.10 0.01 0.01 0.01 0.03 570 39 0.11  23 
pff_gc-098 13 26 53.94 -43 19 17.7 24.05  -5.940 -23.303 18.28 0.37 0.89 0.55 1.12 0.09 0.01 0.01 0.01 0.03 625 21 0.11   2 
pff_gc-099 13 26 59.82 -42 32 40.5 33.07  32.980   2.384 19.94 0.25 0.78 0.53 1.02 0.23 0.03 0.01 0.01 0.03 402 37 0.11   2 
pff_gc-100 13 27 03.41 -42 27 17.2 38.10  37.785   4.910 18.41 0.56 0.96 0.60 1.24 0.11 0.01 0.01 0.01 0.03 512 10 0.12  23 
pff_gc-101 13 27 21.56 -42 38 41.4 30.62  30.314  -4.330 18.72 0.38 0.79 0.51 0.97 0.10 0.01 0.01 0.01 0.03 264 16 0.10  12 
pff_gc-102 13 28 18.45 -42 33 12.5 41.94  40.770  -9.835 19.29 0.27 0.83 0.52 1.04 0.14 0.02 0.01 0.01 0.03 410 42 0.10  12 
VHH81-02   13 24 51.49 -43 12 11.1 12.91 -12.875  -0.956 18.50 0.31 0.83 0.49 1.07 0.04 0.01 0.01 0.01 0.03 614 65 0.13     
VHH81-03   13 24 58.21 -42 56 10.0  7.31   0.937   7.249 17.71 0.61 1.02 0.61 1.26 0.04 0.01 0.01 0.01 0.03 528 65 0.12     
VHH81-05   13 25 16.12 -42 52 58.2  8.40   5.438   6.402 17.68 0.21 0.81 0.55 1.00 0.03 0.01 0.01 0.01 0.03 556 19 0.12   2 
HHH86-10   13 24 48.06 -43 08 14.2 10.17 -10.005   1.828 18.49 0.44 0.95 0.58 1.16 0.05 0.01 0.01 0.01 0.03 522 53 0.13   2 
HHH86-13   13 25 06.25 -43 15 11.6 14.63 -13.791  -4.884 18.68 0.41 0.93 0.55 1.16 0.04 0.01 0.01 0.01 0.03 593 15 0.12   2 
HHH86-14   13 25 10.49 -42 44 52.6 16.52  11.471  11.894 17.94 0.39 0.90 0.54 1.15 0.03 0.01 0.01 0.01 0.03 708 12 0.13   3 
HHH86-15   13 25 30.41 -43 11 49.6 10.74  -8.508  -6.556 18.56 0.55 1.00 0.62 1.21 0.06 0.02 0.01 0.01 0.03 638 18 0.12   2 
HHH86-16   13 25 35.00 -42 36 05.0 25.05  21.258  13.250 18.59 0.44 0.98 0.59 1.19 0.12 0.01 0.01 0.01 0.03 541 19 0.13  23 
HHH86-18   13 25 39.88 -43 05 01.9  4.52  -1.951  -4.076 17.53 0.38 0.89 0.56 1.10 0.04 0.01 0.01 0.01 0.03 494 65 0.11     
HHH86-26   13 26 15.27 -42 48 29.4 15.32  15.320   0.081 18.13 0.73 1.13 0.66 1.35 0.05 0.01 0.01 0.01 0.03 314 65 0.10     
HHH86-28   13 24 18.06 -42 49 01.1 17.57   2.549  17.380 18.50 0.19 0.83 0.52 1.05 0.03 0.01 0.01 0.01 0.03 445 31 0.14   2 
HHH86-30   13 24 54.35 -42 53 24.8  9.81   2.785   9.410 17.25 0.52 0.98 0.58 1.23 0.03 0.01 0.01 0.01 0.03 724 65 0.12     
HHH86-32   13 25 03.37 -42 50 46.2 11.25   5.897   9.577 18.44 0.72 1.06 0.63 1.29 0.05 0.01 0.01 0.01 0.03 720 14 0.12   2 
HHH86-33   13 25 16.26 -42 50 53.3 10.42   7.157   7.576 18.50 0.24 0.84 0.48 1.00 0.04 0.01 0.01 0.01 0.03 624 65 0.12     
HHH86-38   13 26 23.78 -42 54 01.1 12.46  11.675  -4.358 18.41 0.37 0.89 0.54 1.09 0.04 0.01 0.01 0.01 0.03 418 12 0.10   2 
HHH86-39   13 26 42.03 -43 07 44.8 15.11   2.309 -14.934 17.43 0.39 0.89 0.53 1.01 0.02 0.01 0.01 0.01 0.03 308 65 0.11     
HGHH-01    13 23 44.19 -43 11 11.8 21.43 -19.138   9.638                                                    633 11        1 
HGHH-04    13 25 01.83 -43 09 25.4  9.57  -9.531  -0.910 18.04 0.23 0.82 0.54 1.06 0.03 0.01 0.01 0.01 0.03 686 21 0.12   1 
HGHH-06    13 25 22.19 -43 02 45.6  1.95  -1.942  -0.126 17.21 0.48 0.96 0.60 1.18 0.24 0.06 0.02 0.01 0.03 828 65 0.11     
HGHH-07    13 26 05.41 -42 56 32.4  8.26   7.684  -3.040 17.17 0.35 0.86 0.53 1.09 0.03 0.01 0.01 0.01 0.03 617 10 0.11   3 
HGHH-09    13 24 46.72 -43 01 18.4  7.50  -4.477   6.014 18.95 0.24 0.81 0.56 1.05 0.05 0.02 0.01 0.01 0.03 498 22 0.12   1 
HGHH-11    13 24 54.73 -43 01 21.7  6.04  -3.680   4.785 17.91 0.59 1.05 0.66 1.30 0.05 0.01 0.01 0.01 0.03 755 11 0.12   2 
HGHH-12    13 25 05.72 -43 10 30.7 10.24 -10.015  -2.116                                                    443  9       12 
HGHH-17    13 25 39.73 -42 55 59.2  5.56   5.446   1.130 17.63 0.32 0.88 0.53 1.06 0.04 0.01 0.01 0.01 0.03 783 12 0.11   2 
HGHH-19    13 25 43.40 -43 07 22.8  6.91  -3.507  -5.948 18.12 0.35 0.89 0.53 1.10 0.04 0.01 0.01 0.01 0.03 594 16 0.11   3 
HGHH-20    13 25 49.69 -42 54 49.3  7.45   7.446   0.303 17.95 0.35 0.88 0.53 1.07 0.04 0.01 0.01 0.01 0.03 736 11 0.11   1 
HGHH-21    13 25 52.74 -43 05 46.4  6.54  -1.213  -6.426 17.87 0.40 0.89 0.55 1.11 0.04 0.01 0.01 0.01 0.03 465  7 0.11   1 
HGHH-22    13 25 53.57 -42 59 07.6  5.12   4.323  -2.744 18.15 0.34 0.90 0.54 1.09 0.05 0.02 0.01 0.01 0.03 565 13 0.11  12 
HGHH-23    13 25 54.58 -42 59 25.4  5.19   4.186  -3.066 17.22 0.63 1.07 0.60 1.28 0.04 0.01 0.01 0.01 0.03 677  9 0.11   2 
HGHH-25    13 26 02.85 -42 56 57.0  7.65   7.079  -2.891 18.49 0.61 1.07 0.64 1.32 0.07 0.02 0.01 0.01 0.03 711 10 0.11   1 
HGHH-27    13 26 37.99 -42 45 49.9 19.97  19.884  -1.822 18.60 0.21 0.78 0.49 0.98 0.03 0.01 0.01 0.01 0.03 474 65 0.10     
HGHH-29    13 24 40.39 -43 18 05.3 19.06 -18.866  -2.697 18.15 0.62 1.00 0.61 1.26 0.04 0.01 0.01 0.01 0.03 733 10 0.13  12 
HGHH-31    13 24 57.44 -43 01 08.1  5.53  -3.209   4.509 18.38 0.67 1.04 0.62 1.31 0.08 0.02 0.01 0.01 0.03 654 65 0.12     
HGHH-34    13 25 40.61 -43 21 13.6 20.27 -15.146 -13.466 18.12 0.35 0.89 0.53 1.10 0.04 0.01 0.01 0.01 0.03 679 27 0.11   3 
HGHH-35    13 25 44.21 -42 58 59.4  3.68   3.455  -1.263 18.58 0.41 0.93 0.57 1.14 0.13 0.03 0.01 0.01 0.03 568 15 0.11   1 
HGHH-36    13 26 07.73 -42 52 00.3 11.67  11.647  -0.795 18.35 0.23 0.84 0.54 1.03 0.04 0.01 0.01 0.01 0.03 680 12 0.10   1 
HGHH-37    13 26 10.58 -42 53 42.7 10.77  10.545  -2.199 18.43 0.48 0.95 0.56 1.17 0.04 0.01 0.01 0.01 0.03 630 14 0.11   1 
HGHH-40    13 23 42.37 -43 09 37.8 21.04 -18.051  10.814 18.12 0.35 0.89 0.53 1.10 0.04 0.01 0.01 0.01 0.03 357 42 0.11   3 
HGHH-41    13 24 38.98 -43 20 06.4 20.98 -20.664  -3.650 18.59 0.61 1.00 0.65 1.27 0.06 0.02 0.01 0.01 0.03 370 15 0.13 123 
HGHH-42    13 24 50.87 -43 01 22.9  6.74  -4.102   5.350 18.86 0.62 1.05 0.63 1.33 0.09 0.02 0.01 0.01 0.03 550 13 0.12   3 
HGHH-43    13 25 04.81 -43 09 38.8  9.52  -9.402  -1.483 18.60 0.29 0.85 0.53 1.07 0.04 0.01 0.01 0.01 0.03 506 35 0.12   3 
HGHH-44    13 25 31.73 -43 19 22.6 18.29 -14.556 -11.082 18.69 0.26 0.80 0.55 1.03 0.04 0.01 0.01 0.01 0.03 538 56 0.12   2 
HGHH-45    13 25 34.25 -42 56 59.1  4.28   4.053   1.379 19.03 0.18 0.78 0.43 0.98 0.10 0.03 0.01 0.01 0.03 594 65 0.11     
HGHH-46    13 25 25.97 -43 03 25.7  2.35  -2.093  -1.075 19.10 0.03 0.61 0.36 0.80 0.37 0.12 0.04 0.04 0.05 537 22 0.11   3 
HGHH-47    13 25 49.95 -42 52 09.4  9.82   9.658   1.790 18.69 0.26 0.86 0.51 1.04 0.05 0.02 0.01 0.01 0.03 583 32 0.11   1 
HGHH-48    13 25 49.82 -42 50 15.3 11.57  11.203   2.899 18.67 0.17 0.79 0.51 1.01 0.04 0.01 0.01 0.01 0.03 534 23 0.11   1 
HGHH-51    13 26 23.86 -42 47 17.1 17.22  17.210  -0.523 18.47 0.29 0.87 0.54 1.09 0.05 0.02 0.01 0.01 0.03 329 65 0.10     
HGHH-G019  13 24 46.46 -43 04 11.6  8.15  -6.865   4.392 19.16 0.21 0.79 0.52 1.03 0.06 0.02 0.01 0.01 0.03 708 26 0.12   1 
HGHH-G035  13 25 05.29 -42 58 05.8  5.08   0.102   5.080 19.62 0.43 0.97 0.61 1.21 0.17 0.04 0.01 0.01 0.03 774 29 0.12  12 
HGHH-G066  13 25 03.18 -43 03 02.5  4.89  -4.167   2.555 18.68 0.59 0.99 0.52 1.24 0.09 0.02 0.01 0.01 0.03 575  8 0.12   1 
HGHH-G081  13 25 12.11 -42 57 25.2  4.65   1.373   4.448 18.62 0.38 0.90 0.57 1.13 0.08 0.02 0.01 0.01 0.03 522 65 0.12     
HGHH-G143  13 25 58.69 -43 07 11.0  8.31  -1.748  -8.123 19.21 0.29 0.81 0.53 1.03 0.06 0.02 0.01 0.01 0.03 473 65 0.11     
HGHH-G169  13 25 29.43 -42 58 09.9  2.95   2.581   1.425 19.49 0.81 1.10 0.57 1.37 0.81 0.13 0.03 0.03 0.04 632 26 0.11   1 
HGHH-G170  13 26 06.93 -42 57 35.1  7.98   6.986  -3.866 19.22 0.57 0.99 0.57 1.25 0.11 0.02 0.01 0.01 0.03 613 65 0.11     
HGHH-G176  13 25 03.13 -42 56 25.1  6.49   1.249   6.368 18.93 0.54 1.01 0.61 1.26 0.09 0.02 0.01 0.01 0.03 547 14 0.12   1 
HGHH-G204  13 25 46.99 -43 02 05.4  3.66   1.205  -3.455 18.33 0.23 0.79 0.51 1.02 0.12 0.04 0.01 0.01 0.03 687 22 0.11   1 
HGHH-G206  13 25 34.10 -42 59 00.7  2.39   2.377   0.240 19.10 0.58 0.99 0.52 1.19 0.56 0.12 0.03 0.03 0.04 596 27 0.11   1 
HGHH-G219  13 25 17.31 -42 58 46.6  3.00   0.808   2.890 18.84 0.77 1.09 0.63 1.29 0.43 0.08 0.02 0.02 0.03 522 65 0.12     
HGHH-G221  13 26 01.11 -42 55 13.5  8.47   8.312  -1.642 19.30 0.62 0.94 0.55 1.16 0.10 0.02 0.01 0.01 0.03 390 15 0.11   3 
HGHH-G251  13 25 48.54 -42 57 41.2  5.11   4.977  -1.165 18.93 0.57 1.00 0.60 1.24 0.13 0.03 0.01 0.01 0.03 565 65 0.11     
HGHH-G256  13 25 52.88 -43 02 00.0  4.69   1.895  -4.286 19.00 0.51 1.17 0.65 1.36 0.18 0.04 0.01 0.01 0.03 502 21 0.11   1 
HGHH-G268  13 25 38.61 -42 59 19.6  2.66   2.592  -0.617 18.93 0.40 0.91 0.56 1.13 0.34 0.08 0.03 0.02 0.04 422 65 0.11     
HGHH-G271  13 25 13.95 -42 57 42.6  4.22   1.329   4.006 18.72 0.09 0.63 0.40 0.82 0.07 0.02 0.01 0.01 0.03 328 65 0.12     
HGHH-G277  13 24 47.37 -42 58 29.8  7.82  -2.109   7.533 19.10 0.30 0.87 0.53 1.08 0.06 0.02 0.01 0.01 0.03 682 65 0.12     
HGHH-G279  13 24 56.27 -43 03 23.4  6.19  -5.177   3.388 19.45 0.06 0.45 0.29 0.57 0.06 0.02 0.01 0.01 0.03 369 65 0.12     
HGHH-G284  13 25 46.59 -42 57 03.0  5.32   5.294  -0.508 19.87 0.57 1.03 0.58 1.24 0.26 0.05 0.02 0.01 0.03 477 13 0.11   1 
HGHH-G292  13 25 31.48 -42 58 08.3  3.04   2.818   1.133 19.97 0.72 1.08 0.64 1.34 1.04 0.18 0.05 0.03 0.04 641 65 0.11     
HGHH-G293  13 26 04.20 -42 55 44.7  8.55   8.209  -2.404 19.10 0.21 0.80 0.49 0.99 0.06 0.02 0.01 0.01 0.03 590 16 0.11   1 
HGHH-G302  13 24 53.29 -43 04 34.8  7.19  -6.464   3.149 19.20 0.28 0.81 0.52 1.04 0.07 0.02 0.01 0.01 0.03 544 65 0.12     
HGHH-G327  13 25 11.98 -43 04 19.3  4.32  -4.291   0.504 19.78 0.63 1.05 0.61 1.22 0.34 0.06 0.02 0.02 0.03 602 22 0.12   1 
HGHH-G329  13 25 10.20 -43 02 06.7  3.36  -2.669   2.039 19.71 0.84 1.18 0.64 1.33 0.69 0.11 0.03 0.02 0.03 483 19 0.12   1 
HGHH-G331  13 25 19.50 -43 02 28.4  2.04  -1.989   0.440 18.92 0.40 0.68 0.44 0.99 0.55 0.14 0.05 0.04 0.05 318 25 0.12   2 
HGHH-G342  13 25 05.83 -42 59 00.6  4.51  -0.589   4.475 18.18 0.51 0.96 0.61 1.22 0.08 0.02 0.01 0.01 0.03 491 65 0.12     
HGHH-G348  13 25 11.10 -42 58 03.0  4.30   0.751   4.237 18.92 0.24 0.74 0.46 0.89 0.10 0.03 0.01 0.01 0.03 405 42 0.12   3 
HGHH-G357  13 25 47.78 -43 00 43.4  3.69   2.408  -2.791 19.71 0.33 0.83 0.47 1.00 0.26 0.07 0.02 0.02 0.04 665 36 0.11  12 
HGHH-G359  13 25 32.42 -42 58 50.2  2.42   2.344   0.592 18.86 0.58 1.00 0.62 1.22 0.45 0.10 0.03 0.02 0.04 434 65 0.11     
HGHH-G369  13 24 57.52 -42 59 23.3  5.78  -1.772   5.502 18.74 0.24 0.83 0.53 1.06 0.06 0.02 0.01 0.01 0.03 480 21 0.12   2 
HGHH-G370  13 25 42.25 -42 59 17.0  3.22   3.009  -1.137 18.39 0.32 0.90 0.54 1.08 0.17 0.05 0.02 0.01 0.03 463 65 0.11     
HGHH-G378  13 25 46.13 -43 01 22.9  3.38   1.695  -2.921 19.53 0.71 1.06 0.67 1.31 0.55 0.10 0.03 0.02 0.03 444 65 0.11     
R105       13 26 33.55 -42 51 00.9 15.71  15.163  -4.112 19.86 0.50 0.92 0.58 1.15 0.11 0.03 0.01 0.01 0.03 532 35 0.10   2 
R107       13 26 21.11 -42 48 41.1 15.80  15.773  -0.909 19.75 0.71 1.07 0.62 1.27 0.16 0.03 0.01 0.01 0.03 387 31 0.10   2 
R111       13 26 09.71 -42 50 29.5 13.10  13.096  -0.227 20.59 0.51 0.97 0.68 1.50 0.28 0.06 0.02 0.02 0.03 729 52 0.10  23 
R117       13 26 21.99 -42 53 45.5 12.35  11.701  -3.940 19.68 0.10 0.73 0.45 0.93 0.07 0.02 0.01 0.01 0.03 432 35 0.10   2 
R118       13 26 22.01 -42 54 26.5 11.96  11.143  -4.334 19.87 0.13 0.73 0.49 0.95 0.08 0.03 0.01 0.01 0.03 440 73 0.10   2 
R124       13 26 28.87 -42 52 36.4 14.05  13.367  -4.317 19.42 0.15 0.75 0.46 0.99 0.05 0.02 0.01 0.01 0.03 534 37 0.10   2 
R202       13 25 42.00 -43 10 42.2  9.95  -6.377  -7.643 19.26 0.27 0.81 0.54 1.05 0.06 0.02 0.01 0.01 0.03 294 67 0.11   2 
R203       13 25 40.90 -43 08 16.0  7.56  -4.495  -6.083 19.84 0.09 0.73 0.48 0.96 0.09 0.03 0.01 0.01 0.03 407 42 0.11   2 
R204       13 25 40.52 -43 07 17.6  6.62  -3.737  -5.468 19.80 0.74 1.05 0.63 1.39 0.21 0.04 0.01 0.01 0.03 425 32 0.11   2 
R209       13 25 38.13 -43 13 02.2 12.09  -8.693  -8.402 20.62 0.41 0.90 0.57 1.19 0.20 0.05 0.02 0.01 0.03 558 43 0.11  23 
R213       13 25 35.93 -43 07 27.9  6.54  -4.357  -4.880 20.92 0.67 1.11 0.58 1.30 0.56 0.10 0.03 0.02 0.03 532 52 0.11   2 
R215       13 25 35.64 -43 08 36.8  7.65  -5.329  -5.495 20.80 0.38 0.87 0.53 1.11 0.27 0.06 0.02 0.02 0.03 556 79 0.11   2 
R223       13 25 32.80 -43 07 02.2  6.01  -4.334  -4.167 18.77 0.41 0.91 0.54 1.13 0.07 0.02 0.01 0.01 0.03 572 56 0.11   2 
R224       13 25 32.33 -43 07 17.1  6.25  -4.586  -4.239 20.15 0.16 0.76 0.50 0.96 0.15 0.04 0.02 0.02 0.03 389 45 0.11   2 
R229       13 25 29.74 -43 11 42.8 10.62  -8.486  -6.391 19.72 0.21 0.77 0.52 1.03 0.08 0.02 0.01 0.01 0.03 517 66 0.12   2 
R235       13 25 26.82 -43 09 40.5  8.58  -7.121  -4.786 19.53 0.25 0.77 0.51 1.03 0.08 0.02 0.01 0.01 0.03 503 34 0.12  23 
R247       13 25 19.99 -43 07 44.1  6.79  -6.247  -2.653 20.11 0.66 1.10 0.70 1.49 0.28 0.05 0.02 0.01 0.03 662 48 0.12   2 
R253       13 25 17.33 -43 08 39.0  7.79  -7.275  -2.781 19.67 0.26 0.81 0.53 1.04 0.09 0.03 0.01 0.01 0.03 431 62 0.12   2 
R254       13 25 16.96 -43 09 28.0  8.60  -7.982  -3.194 19.43 0.27 0.82 0.52 1.10 0.09 0.03 0.01 0.01 0.03 560 33 0.12   2 
R257       13 25 15.24 -43 08 39.2  7.89  -7.496  -2.470 20.78 0.51 1.00 0.60 1.20 0.35 0.07 0.02 0.02 0.03 339 51 0.12   2 
R259       13 25 13.88 -43 07 32.5  6.92  -6.728  -1.629 20.70 0.43 1.00 0.60 1.23 0.37 0.08 0.02 0.02 0.03 628 48 0.12   2 
R261       13 25 12.90 -43 07 59.1  7.40  -7.194  -1.737 18.20 0.51 0.94 0.60 1.17 0.05 0.01 0.01 0.01 0.03 613 12 0.12   2 
R271       13 25 08.81 -43 09 09.5  8.77  -8.583  -1.800 19.42 0.26 0.80 0.52 1.03 0.08 0.02 0.01 0.01 0.03 436 45 0.12   2 
R276       13 25 07.33 -43 08 29.6  8.28  -8.194  -1.197 20.78 0.31 0.83 0.52 1.05 0.26 0.07 0.02 0.02 0.04 550 28 0.12   2 
HCH01      13 25 16.22 -42 59 43.4  2.51  -0.082   2.510 17.47 0.33 0.89 0.53 1.07 0.52 0.15 0.04 0.03 0.04 659 56 0.11   2 
HCH02      13 25 16.69 -43 02 08.7  2.27  -2.015   1.049 17.93 0.40 0.94 0.56 1.17 0.98 0.26 0.07 0.05 0.05 299 18 0.11   2 
HCH13      13 25 28.69 -43 02 55.0  1.83  -1.389  -1.189 19.89 0.50 0.93 0.59 1.26 2.53 0.55 0.15 0.12 0.12 660 31 0.11   2 
HCH16      13 25 30.29 -42 59 34.8  1.59   1.512   0.485                                                    454 44        2 
HCH18      13 25 31.60 -43 00 02.8  1.27   1.267   0.021 19.93 0.07 1.06 0.73 1.50 2.42 0.76 0.19 0.13 0.12 447 14 0.11   2 
HCH21      13 25 34.65 -43 03 27.7  2.68  -1.211  -2.394                                                    669 22        2 
MAGJM-01   13 25 39.33 -43 00 48.8  2.14   1.449  -1.577 18.61 0.37 0.91 0.55 1.11 0.32 0.08 0.02 0.02 0.03 701 56 0.12   2 
MAGJM-06   13 25 36.69 -42 59 59.2  1.98   1.850  -0.707                                                    434 17        2 
MAGJM-08   13 25 35.50 -42 59 35.2  2.07   2.053  -0.299 19.17 0.58 1.01 0.49 1.22 1.15 0.24 0.06 0.05 0.05 760 33 0.11   2 
MAGJM-11   13 25 33.94 -42 59 39.4  1.84   1.832  -0.106 18.87 0.16 0.77 0.43 1.04 0.80 0.25 0.07 0.06 0.07 436 18 0.11   2 


==> gc_datafile6.txt <==
Title: The Globular Cluster System of NGC 5128 I. Survey and Catalogs 
Authors: Peng E.W., Ford H.C., Freeman K.C. 
Table: Catalog of Confirmed Foreground Stars in Vicinity of NGC 5128
================================================================================
Byte-by-byte Description of file: datafile6.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label     Explanations
--------------------------------------------------------------------------------
   1- 10 A10    ---      Name      Confirmed foreground star name
  12- 13 I2     h        RAh       Hour of Right Ascension (J2000) 
  15- 16 I2     min      RAm       Minute of Right Ascension (J2000) 
  18- 22 F5.2   s        RAs       Second of Right Ascension (J2000) 
      24 A1     ---      DE-       Sign of the Declination (J2000)
  25- 26 I2     deg      DEd       Degree of Declination (J2000) 
  28- 29 I2     arcmin   DEm       Arcminute of Declination (J2000) 
  31- 34 F4.1   arcsec   DEs       Arcsecond of Declination (J2000) 
  36- 40 F5.2   mag      Vmag      ? The V band magnitude
  42- 46 F5.2   mag      U-B       ? The (U-B) color
  48- 51 F4.2   mag      B-V       ? The (B-V) color
  53- 56 F4.2   mag      V-R       ? The (V-R) color
  58- 61 F4.2   mag      V-I       ? The (V-I) color
  63- 66 F4.2   mag      errUmag   ? Error in the U band magnitude
  68- 71 F4.2   mag      errBmag   ? Error in the B band magnitude
  73- 76 F4.2   mag      errVmag   ? Error in the V band magnitude
  78- 81 F4.2   mag      errRmag   ? Error in the R band magnitude
  83- 86 F4.2   mag      errImag   ? Error in the I band magnitude
  88- 90 I3     km/s     Vel       Heliocentric velocity
  92- 93 I2     km/s   e_Vel       Error in Vel 
  95- 96 I2     ---      Run       Observing run (1)
--------------------------------------------------------------------------------
Note (1):
    1 = the 2dF 2001 run;
    2 = the Hydra 2001 run;
    3 = the 2dF 2002 run.
--------------------------------------------------------------------------------
pff_fs-001 13 23 50.43 -43 27 28.3 18.05  0.17 0.70 0.41 0.83 0.06 0.01 0.01 0.01 0.03 -93 18  2 
pff_fs-002 13 23 50.74 -43 35 02.6 19.28  0.71 1.10 0.65 1.47 0.32 0.02 0.01 0.01 0.03 -51 31 23 
pff_fs-003 13 23 51.83 -43 37 00.1 19.01  0.17 0.71 0.42 0.91 0.12 0.02 0.01 0.01 0.03 -44 31  3 
pff_fs-004 13 23 52.56 -42 42 33.5 19.72  0.19 0.67 0.68 1.43 0.10 0.03 0.01 0.01 0.03  71 28  3 
pff_fs-005 13 23 54.36 -42 48 17.7 19.42 -0.09 0.70 0.34 0.92 0.05 0.02 0.01 0.01 0.03 200 48  3 
pff_fs-006 13 23 55.77 -43 13 15.2 20.15  0.99 1.23 0.76 1.52 0.24 0.04 0.01 0.01 0.03 -59 26  3 
pff_fs-007 13 24 02.70 -42 49 54.3 20.04  0.35 0.83 0.49 1.05 0.10 0.03 0.01 0.01 0.03 -84 24  3 
pff_fs-008 13 24 02.76 -43 30 15.5 18.18  0.24 0.83 0.53 1.13 0.07 0.01 0.01 0.01 0.03 -66 18  2 
pff_fs-009 13 24 03.70 -43 12 13.6 20.32  1.33 1.27 0.69 1.49 0.39 0.05 0.01 0.01 0.03 -45 23  3 
pff_fs-010 13 24 03.81 -43 28 05.9 19.40  1.19 1.23 0.72 1.42 0.52 0.02 0.01 0.01 0.03  -3 24  2 
pff_fs-011 13 24 10.51 -42 51 51.4 19.49  0.87 1.01 0.63 1.23 0.10 0.02 0.01 0.01 0.03  -3 10  3 
pff_fs-012 13 24 11.54 -43 11 32.2 18.16  0.07 0.69 0.42 0.87 0.06 0.01 0.01 0.01 0.03 -32 15  2 
pff_fs-013 13 24 13.23 -43 16 07.5 17.68  0.33 0.76 0.46 0.90 0.03 0.01 0.01 0.01 0.03  48 13  2 
pff_fs-014 13 24 13.44 -43 08 43.5 18.37  1.00 1.13 0.70 1.33 0.06 0.01 0.01 0.01 0.03  55 14  2 
pff_fs-015 13 24 14.56 -43 07 50.9 18.75  0.03 0.57 0.38 0.76 0.03 0.01 0.01 0.01 0.03 -37 80  2 
pff_fs-016 13 24 17.90 -43 28 16.1 19.81  0.95 1.13 0.68 1.34 0.55 0.03 0.01 0.01 0.03 119 54  2 
pff_fs-017 13 24 21.42 -43 33 02.5 18.73  1.12 1.12 0.65 1.16 0.27 0.02 0.01 0.01 0.03 -28 21  2 
pff_fs-018 13 24 25.34 -43 20 50.7 19.01  0.67 0.95 0.65 1.17 0.54 0.11 0.03 0.02 0.04 -18 43  2 
pff_fs-019 13 24 38.48 -43 34 49.7 18.21  0.91 1.10 0.68 1.24 0.16 0.01 0.01 0.01 0.03 -32 21  2 
pff_fs-020 13 24 41.21 -43 20 00.4 17.58  0.28 0.70 0.44 0.80 0.03 0.01 0.01 0.01 0.03  24 11  2 
pff_fs-021 13 24 42.03 -43 12 45.4 17.62  0.04 0.56 0.37 0.73 0.02 0.01 0.01 0.01 0.03 144 44  2 
pff_fs-022 13 24 42.32 -43 17 42.6 18.42  0.68 0.95 0.59 1.18 0.13 0.01 0.01 0.01 0.03 -87  8  3 
pff_fs-023 13 24 42.33 -43 17 42.6 18.42  0.66 0.95 0.58 1.13 0.04 0.01 0.01 0.01 0.03 -92 22  2 
pff_fs-024 13 24 50.19 -43 18 19.6 18.72  0.05 0.61 0.38 0.79 0.10 0.02 0.01 0.01 0.03 124 31  2 
pff_fs-025 13 24 57.40 -43 13 58.9 17.58  0.57 0.87 0.51 0.93 0.03 0.01 0.01 0.01 0.03 -31 15  2 
pff_fs-026 13 25 03.72 -43 17 36.5 17.77  0.17 0.64 0.38 0.74 0.02 0.01 0.01 0.01 0.03   4 35  2 
pff_fs-027 13 25 06.03 -43 26 02.1 18.71  0.15 0.67 0.41 0.82 0.08 0.01 0.01 0.01 0.03  -1 42  2 
pff_fs-028 13 25 07.62 -43 36 28.9 18.54  0.42 0.80 0.48 0.91 0.10 0.01 0.01 0.01 0.03  49 20  2 
pff_fs-029 13 25 08.32 -42 25 16.4 18.39  0.32 0.78 0.54 1.03 0.12 0.02 0.01 0.01 0.03   6 15  1 
pff_fs-030 13 25 13.25 -42 28 35.3 18.39  1.07 1.17 0.73 1.42 0.19 0.01 0.01 0.01 0.03 -40 13  2 
pff_fs-031 13 25 14.67 -42 20 04.3 19.27  0.39 0.82 0.51 1.01 0.16 0.02 0.01 0.01 0.03 -87 38 23 
pff_fs-032 13 25 15.04 -43 03 53.5 20.03  0.55 0.96 0.54 1.06 0.49 0.10 0.03 0.02 0.04 -69 51  2 
pff_fs-033 13 25 15.22 -42 25 41.6 19.17  0.45 0.93 0.54 1.06 0.18 0.02 0.01 0.01 0.03 189 26  1 
pff_fs-034 13 25 15.63 -42 19 41.3 18.86  0.26 0.80 0.48 0.92 0.11 0.02 0.01 0.01 0.03  47 16  1 
pff_fs-035 13 25 15.82 -42 35 20.7 18.15  0.36 0.86 0.48 0.94 0.07 0.01 0.01 0.01 0.03  32 11  1 
pff_fs-036 13 25 16.57 -43 42 26.4 19.93  1.07 1.22 0.72 1.38 0.79 0.04 0.01 0.01 0.03 243 49  2 
pff_fs-037 13 25 17.51 -42 44 16.2 18.70  0.17 0.75 0.41 0.88 0.09 0.01 0.01 0.01 0.03 126 17  1 
pff_fs-038 13 25 18.15 -42 41 29.8 19.35  0.56 0.99 0.55 1.06 0.23 0.02 0.01 0.01 0.03  -7 36  1 
pff_fs-039 13 25 18.66 -43 11 40.2 17.42  0.10 0.57 0.41 0.72 0.02 0.01 0.01 0.01 0.03 -17 16  2 
pff_fs-040 13 25 18.73 -43 14 50.2 17.60  0.20 0.66 0.41 0.75 0.02 0.01 0.01 0.01 0.03   7 15  2 
pff_fs-041 13 25 18.74 -43 25 59.3 18.11  0.62 0.86 0.53 1.07 0.09 0.01 0.01 0.01 0.03 -39 26  2 
pff_fs-042 13 25 19.33 -42 56 35.8 19.33  0.97 1.09 0.62 1.22 0.28 0.04 0.01 0.01 0.03  -5 26  2 
pff_fs-043 13 25 21.47 -42 17 35.0 18.96  0.68 0.96 0.57 1.08 0.18 0.02 0.01 0.01 0.03 153 63  1 
pff_fs-044 13 25 22.25 -43 37 31.2 18.89  0.39 0.84 0.52 1.07 0.12 0.01 0.01 0.01 0.03 -52 24  2 
pff_fs-045 13 25 22.45 -43 34 11.0 18.40  0.93 1.05 0.63 1.10 0.16 0.01 0.01 0.01 0.03  -3 20  2 
pff_fs-046 13 25 22.73 -42 18 32.0 18.34  0.25 0.78 0.47 0.93 0.08 0.01 0.01 0.01 0.03  67 11  1 
pff_fs-047 13 25 23.99 -42 33 45.1 18.19  0.41 0.93 0.54 1.04 0.08 0.01 0.01 0.01 0.03 -34  9  1 
pff_fs-048 13 25 24.11 -43 38 59.8 18.69  0.86 0.98 0.58 1.13 0.18 0.01 0.01 0.01 0.03 -10 19  2 
pff_fs-049 13 25 24.39 -43 39 10.1 18.69  0.43 0.79 0.48 1.04 0.11 0.01 0.01 0.01 0.03 -17 20 23 
pff_fs-050 13 25 25.23 -43 06 26.2 19.86  1.18 1.25 0.78 1.48 0.48 0.05 0.02 0.01 0.03 -25 37  2 
pff_fs-051 13 25 25.82 -43 18 18.8 17.69  0.08 0.58 0.30 0.75 0.02 0.01 0.01 0.01 0.03 176 53  2 
pff_fs-052 13 25 27.40 -43 14 56.9 17.47  0.27 0.74 0.44 0.81 0.02 0.01 0.01 0.01 0.03 -75 12  2 
pff_fs-053 13 25 27.90 -42 37 12.6 19.80  0.73 1.02 0.59 1.15 0.40 0.03 0.01 0.01 0.03  30 22  2 
pff_fs-054 13 25 28.12 -43 35 59.0 20.63  0.29 1.52 0.91 1.79 0.90 0.09 0.02 0.01 0.03  34 51  3 
pff_fs-055 13 25 28.34 -42 27 40.7 19.04  0.52 0.92 0.57 1.11 0.18 0.02 0.01 0.01 0.03 -46 20  1 
pff_fs-056 13 25 29.06 -43 35 51.3 19.62  0.23 0.67 0.43 0.79 0.18 0.02 0.01 0.01 0.03  85 42  2 
pff_fs-057 13 25 29.20 -43 18 50.9 19.94  0.48 0.86 0.51 1.07 0.11 0.03 0.01 0.01 0.03 -20 66  2 
pff_fs-058 13 25 29.35 -42 46 10.6 19.40  0.82 1.05 0.60 1.22 0.11 0.02 0.01 0.01 0.03  37 21  2 
pff_fs-059 13 25 30.20 -42 28 43.9 19.33  0.22 0.75 0.47 0.88 0.13 0.02 0.01 0.01 0.03 -23 39  1 
pff_fs-060 13 25 30.72 -43 29 45.5 18.57  1.14 1.16 0.68 1.22 0.22 0.01 0.01 0.01 0.03 -21 20  2 
pff_fs-061 13 25 31.31 -42 24 51.5 20.14  0.55 0.91 0.54 1.13 0.42 0.04 0.01 0.01 0.03 -14 31  3 
pff_fs-062 13 25 31.58 -42 27 40.4 19.80  0.33 0.85 0.52 1.02 0.24 0.03 0.01 0.01 0.03  31 29  2 
pff_fs-063 13 25 31.67 -42 26 58.4 18.58  0.35 0.86 0.52 0.98 0.10 0.01 0.01 0.01 0.03  12 11 12 
pff_fs-064 13 25 33.29 -42 45 50.8 19.15  0.49 0.90 0.48 0.99 0.20 0.02 0.01 0.01 0.03 -42 14  1 
pff_fs-065 13 25 33.94 -43 04 41.0 18.08  1.24 1.31 0.67 1.44 0.20 0.03 0.01 0.01 0.03  -8 19  2 
pff_fs-066 13 25 34.54 -43 18 23.5 19.52  0.69 0.99 0.59 1.12 0.10 0.02 0.01 0.01 0.03  13 23  2 
pff_fs-067 13 25 35.33 -43 24 05.6 17.94  0.03 0.61 0.38 0.74 0.05 0.01 0.01 0.01 0.03  79 27  2 
pff_fs-068 13 25 35.34 -42 29 24.0 18.00  0.83 0.96 0.58 1.05 0.10 0.01 0.01 0.01 0.03   2 10  2 
pff_fs-069 13 25 35.89 -42 13 32.8 19.01  0.31 0.90 0.55 1.07 0.13 0.02 0.01 0.01 0.03  20 21  1 
pff_fs-070 13 25 36.59 -43 35 19.6 18.20  0.29 0.74 0.45 0.95 0.07 0.01 0.01 0.01 0.03 -17 26  2 
pff_fs-071 13 25 36.97 -42 37 45.5 19.72  0.41 0.85 0.54 0.97 0.27 0.03 0.01 0.01 0.03  -9 24  2 
pff_fs-072 13 25 37.38 -43 27 03.6 18.28  0.00 0.45 0.36 0.71 0.05 0.01 0.01 0.01 0.03 134 33  2 
pff_fs-073 13 25 37.74 -43 35 17.5 19.33  1.00 1.10 0.65 1.28 0.36 0.02 0.01 0.01 0.03 -53 24  2 
pff_fs-074 13 25 38.29 -42 32 58.7 18.73  0.17 0.76 0.46 0.85 0.09 0.01 0.01 0.01 0.03 -42 16  1 
pff_fs-075 13 25 38.67 -43 17 04.2 19.82  0.01 0.65 0.43 0.93 0.07 0.02 0.01 0.01 0.03  56 57  2 
pff_fs-076 13 25 39.77 -43 42 21.8 18.87  0.72 1.06 0.64 1.27 0.19 0.02 0.01 0.01 0.03 -75 17 23 
pff_fs-077 13 25 42.29 -43 32 27.5 19.52  0.46 0.89 0.56 1.31 0.22 0.02 0.01 0.01 0.03  25 24 23 
pff_fs-078 13 25 43.28 -42 18 24.7 19.69  0.88 1.09 0.65 1.21 0.44 0.03 0.01 0.01 0.03 -12 20  2 
pff_fs-079 13 25 44.41 -42 46 29.7                                                     -19 25  1 
pff_fs-080 13 25 44.63 -43 09 22.3 19.38  1.20 1.29 0.77 1.46 0.24 0.03 0.01 0.01 0.03 -19 26  2 
pff_fs-081 13 25 49.21 -42 38 04.0 18.72  0.29 0.92 0.49 1.00 0.11 0.01 0.01 0.01 0.03  35 16  1 
pff_fs-082 13 25 52.46 -42 31 21.0 18.15  1.23 1.31 0.77 1.47 0.19 0.01 0.01 0.01 0.03 -65 14  2 
pff_fs-083 13 25 53.63 -43 34 27.9 18.52  0.21 0.70 0.44 0.88 0.08 0.01 0.01 0.01 0.03  48 30  2 
pff_fs-084 13 25 54.77 -42 28 24.0 18.33  0.40 0.83 0.56 1.04 0.08 0.01 0.01 0.01 0.03 -39 10  1 
pff_fs-085 13 25 56.17 -42 24 41.7 18.80  0.48 0.92 0.54 1.04 0.14 0.02 0.01 0.01 0.03 -19 27  1 
pff_fs-086 13 25 56.24 -42 34 05.2 18.35  0.25 0.80 0.46 0.84 0.09 0.01 0.01 0.01 0.03 -15 10  1 
pff_fs-087 13 25 57.25 -42 40 10.7 19.26  0.44 0.92 0.50 0.94 0.23 0.02 0.01 0.01 0.03  32 16  1 
pff_fs-088 13 25 57.26 -42 42 07.8 18.67  0.22 0.76 0.39 0.81 0.11 0.02 0.01 0.01 0.03  63 12  1 
pff_fs-089 13 25 58.77 -43 26 56.9 17.75  0.65 0.89 0.54 1.02 0.08 0.01 0.01 0.01 0.03 -57 15  2 
pff_fs-090 13 25 59.55 -42 11 33.4 19.83  0.47 0.94 0.57 1.10 0.32 0.03 0.01 0.01 0.03 -33 37 23 
pff_fs-091 13 26 01.40 -42 35 09.3 19.54  0.37 0.85 0.49 0.93 0.21 0.02 0.01 0.01 0.03  -5 25  2 
pff_fs-092 13 26 03.03 -42 16 57.4 19.06  0.56 0.92 0.52 0.97 0.18 0.02 0.01 0.01 0.03 -20 14  1 
pff_fs-093 13 26 03.19 -43 05 50.3 19.71  0.05 0.67 0.42 0.82 0.07 0.02 0.01 0.01 0.03 175 35  2 
pff_fs-094 13 26 03.44 -43 14 50.3 19.79  0.30 0.79 0.46 0.90 0.07 0.02 0.01 0.01 0.03 116 52  2 
pff_fs-095 13 26 05.19 -42 54 58.1 18.69  0.19 0.68 0.39 0.76 0.04 0.01 0.01 0.01 0.03  34 19  2 
pff_fs-096 13 26 07.10 -43 38 35.3 19.44  0.19 0.83 0.51 0.97 0.16 0.02 0.01 0.01 0.03  69 28 23 
pff_fs-097 13 26 07.16 -42 28 19.9 18.64  0.34 0.74 0.49 0.90 0.09 0.01 0.01 0.01 0.03  12 10  1 
pff_fs-098 13 26 08.70 -43 16 31.0 18.62  0.34 0.82 0.49 1.10 0.10 0.01 0.01 0.01 0.03 -31 22  2 
pff_fs-099 13 26 09.88 -43 23 15.2 17.67  0.77 1.06 0.60 1.13 0.08 0.01 0.01 0.01 0.03 -50 15  2 
pff_fs-100 13 26 10.39 -42 30 53.0 18.12  0.61 0.93 0.53 0.99 0.09 0.01 0.01 0.01 0.03 -22  9  1 
pff_fs-101 13 26 10.42 -42 10 54.1 18.64  0.71 0.91 0.56 1.06 0.14 0.01 0.01 0.01 0.03 -41 12  2 
pff_fs-102 13 26 11.93 -42 45 59.9                                                      18 29  1 
pff_fs-103 13 26 12.45 -42 47 13.9 19.22  0.21 0.66 0.40 0.81 0.21 0.03 0.01 0.01 0.03 -47 43  1 
pff_fs-104 13 26 13.81 -43 30 42.8 19.18 -0.05 0.56 0.36 0.72 0.09 0.02 0.01 0.01 0.03   7 86  2 
pff_fs-105 13 26 14.62 -42 09 42.9 19.27  0.39 0.79 0.50 0.92 0.19 0.02 0.01 0.01 0.03 -22 23  1 
pff_fs-106 13 26 15.26 -42 14 41.3 18.46  0.62 1.02 0.59 1.15 0.13 0.01 0.01 0.01 0.03 -11 12  1 
pff_fs-107 13 26 15.49 -42 38 01.6 18.45  0.24 0.75 0.39 0.80 0.08 0.01 0.01 0.01 0.03 -54 20  1 
pff_fs-108 13 26 15.93 -43 10 16.9 17.25  0.63 0.96 0.55 1.10 0.03 0.01 0.01 0.01 0.03  28 12  2 
pff_fs-109 13 26 16.02 -42 17 30.5 19.96  0.28 0.86 0.52 1.03 0.26 0.03 0.01 0.01 0.03 -11 36  2 
pff_fs-110 13 26 16.23 -43 04 39.0 19.10  0.90 1.11 0.63 1.17 0.10 0.02 0.01 0.01 0.03  17 16  2 
pff_fs-111 13 26 17.12 -43 25 57.7 20.28  1.31 1.24 0.79 1.62 1.02 0.05 0.01 0.01 0.03  10 38  3 
pff_fs-112 13 26 17.90 -42 44 21.8 18.44  0.18 0.73 0.40 0.83 0.08 0.01 0.01 0.01 0.03  88 15  1 
pff_fs-113 13 26 17.92 -43 21 18.5 18.78  1.04 1.14 0.67 1.27 0.25 0.02 0.01 0.01 0.03 -10 23  2 
pff_fs-114 13 26 18.28 -43 34 07.4 20.35  0.97 1.20 0.73 1.43 0.80 0.05 0.01 0.01 0.03  -4 23  3 
pff_fs-115 13 26 18.98 -42 43 26.9                                                     134 13  1 
pff_fs-116 13 26 20.94 -42 13 34.1 19.68  0.33 0.81 0.47 0.88 0.20 0.02 0.01 0.01 0.03  32 22  1 
pff_fs-117 13 26 21.62 -42 25 11.9 18.65  0.22 0.83 0.49 0.93 0.09 0.01 0.01 0.01 0.03  95 21  1 
pff_fs-118 13 26 23.49 -43 36 18.3 19.35  0.00 0.57 0.39 0.70 0.11 0.02 0.01 0.01 0.03 106 53  2 
pff_fs-119 13 26 24.73 -42 43 18.0 20.32  1.20 1.32 0.82 1.63 1.21 0.06 0.02 0.01 0.03  35 31  3 
pff_fs-120 13 26 24.74 -43 06 07.5 19.59  0.11 0.62 0.39 0.75 0.05 0.02 0.01 0.01 0.03  32 34  2 
pff_fs-121 13 26 26.83 -42 35 09.9 18.68  0.40 0.91 0.54 0.98 0.11 0.01 0.01 0.01 0.03 -70 13  2 
pff_fs-122 13 26 27.04 -42 32 26.9 19.19  0.21 0.75 0.44 0.80 0.14 0.02 0.01 0.01 0.03 -33 30  1 
pff_fs-123 13 26 27.19 -43 28 33.2 20.12  0.89 1.21 0.75 1.45 0.58 0.04 0.01 0.01 0.03  11 26  3 
pff_fs-124 13 26 28.24 -42 35 52.0 18.25  0.19 0.73 0.47 0.84 0.07 0.01 0.01 0.01 0.03 -89 15  1 
pff_fs-125 13 26 29.58 -42 28 07.9 18.79  0.34 0.78 0.45 0.84 0.10 0.01 0.01 0.01 0.03 -12 16  1 
pff_fs-126 13 26 29.73 -43 06 15.6 18.84  0.42 0.86 0.50 0.99 0.05 0.01 0.01 0.01 0.03 -31 15  2 
pff_fs-127 13 26 30.00 -43 23 14.0 19.94  0.28 0.73 0.42 0.85 0.26 0.03 0.01 0.01 0.03  58 80  2 
pff_fs-128 13 26 30.57 -42 31 52.6 19.76  1.18 1.18 0.71 1.27 0.69 0.03 0.01 0.01 0.03 -33 26  2 
pff_fs-129 13 26 31.38 -42 10 25.2 19.74  0.30 0.81 0.62 1.14 0.25 0.03 0.01 0.01 0.03 109 37  2 
pff_fs-130 13 26 33.00 -42 48 11.5 19.62  0.97 1.27 0.79 1.60 0.19 0.03 0.01 0.01 0.03 -36 24  2 
pff_fs-131 13 26 33.25 -42 10 19.1 19.23  0.25 0.82 0.46 0.86 0.16 0.02 0.01 0.01 0.03  12 23  1 
pff_fs-132 13 26 34.19 -42 37 38.4 18.95  1.20 1.20 0.73 1.35 0.36 0.02 0.01 0.01 0.03 -30 16  2 
pff_fs-133 13 26 35.69 -42 30 34.5 20.54  1.33 1.10 0.74 1.57 2.02 0.10 0.02 0.01 0.03 -52 32  3 
pff_fs-134 13 26 36.74 -42 37 30.5 19.20  0.75 1.01 0.59 1.11 0.25 0.02 0.01 0.01 0.03 -13 16  1 
pff_fs-135 13 26 36.97 -42 42 26.2                                                      71 14  3 
pff_fs-136 13 26 38.53 -42 48 11.4 18.83  0.13 0.68 0.44 0.85 0.04 0.01 0.01 0.01 0.03  27 19  2 
pff_fs-137 13 26 38.66 -42 22 17.0 19.82  0.16 0.80 0.51 1.01 0.21 0.03 0.01 0.01 0.03  15 56  2 
pff_fs-138 13 26 40.44 -43 11 25.9 18.91  0.42 0.88 0.54 1.15 0.14 0.02 0.01 0.01 0.03 -47 13  2 
pff_fs-139 13 26 41.48 -42 32 09.7 18.82  0.39 0.96 0.55 1.05 0.13 0.02 0.01 0.01 0.03 182 31  1 
pff_fs-140 13 26 41.85 -43 16 21.9 19.44  0.36 0.85 0.52 1.04 0.06 0.02 0.01 0.01 0.03  41 30  2 
pff_fs-141 13 26 42.23 -43 32 14.7 20.02  0.22 0.75 0.50 1.38 0.88 0.09 0.03 0.02 0.03  84 38  3 
pff_fs-142 13 26 43.16 -43 02 44.7 18.05  0.36 0.84 0.46 0.90 0.03 0.01 0.01 0.01 0.03  65 11  2 
pff_fs-143 13 26 46.11 -42 18 58.6 18.36  0.86 1.04 0.67 1.23 0.15 0.01 0.01 0.01 0.03 -28 13  2 
pff_fs-144 13 26 47.05 -42 32 11.9 18.33  0.32 0.72 0.43 0.84 0.09 0.01 0.01 0.01 0.03 -55  9  1 
pff_fs-145 13 26 47.50 -42 45 17.0 18.39  0.57 0.93 0.52 1.06 0.12 0.01 0.01 0.01 0.03 -19 13  2 
pff_fs-146 13 26 47.79 -42 25 04.6 18.00  0.19 0.74 0.45 0.86 0.06 0.01 0.01 0.01 0.03 -45 14  1 
pff_fs-147 13 26 48.23 -43 12 23.0 20.26  1.26 1.58 1.08 2.42 1.35 0.06 0.01 0.01 0.03  89 36  3 
pff_fs-148 13 26 53.05 -43 17 53.5 18.85  0.41 0.83 0.52 0.99 0.12 0.01 0.01 0.01 0.03  -7 23  2 
pff_fs-149 13 26 54.44 -42 28 13.1 19.44  0.23 0.66 0.47 0.85 0.14 0.02 0.01 0.01 0.03 -36 48  2 
pff_fs-150 13 26 55.60 -42 41 12.8 19.46  0.19 0.76 0.48 0.88 0.15 0.02 0.01 0.01 0.03 -33 25  1 
pff_fs-151 13 26 57.39 -42 15 33.7 19.24  0.26 0.96 0.57 1.11 0.15 0.02 0.01 0.01 0.03 *** 31  1 
pff_fs-152 13 26 57.79 -42 29 31.6 18.28  0.48 0.83 0.50 0.97 0.09 0.01 0.01 0.01 0.03  93 12  1 
pff_fs-153 13 26 59.68 -42 10 34.7 19.02  0.72 0.99 0.64 1.18 0.22 0.02 0.01 0.01 0.03  23 15 23 
pff_fs-154 13 26 59.78 -43 30 55.9 18.93  0.71 1.04 0.58 1.10 0.18 0.02 0.01 0.01 0.03 164 40  2 
pff_fs-155 13 27 00.91 -43 10 28.1 19.92  0.09 0.69 0.50 0.92 0.07 0.02 0.01 0.01 0.03  30 91  2 
pff_fs-156 13 27 03.38 -42 28 12.5 18.75  0.19 0.67 0.46 0.86 0.09 0.01 0.01 0.01 0.03   8 18  2 
pff_fs-157 13 27 04.66 -42 15 13.0 20.00  0.10 0.73 0.47 1.03 0.29 0.04 0.01 0.01 0.03  61 53  3 
pff_fs-158 13 27 05.48 -42 29 24.9 19.23  0.40 0.80 0.48 0.90 0.15 0.02 0.01 0.01 0.03  42 19  1 
pff_fs-159 13 27 06.53 -43 26 35.0 17.75  0.59 0.88 0.51 1.08 0.09 0.01 0.01 0.01 0.03 -50  8  3 
pff_fs-160 13 27 06.99 -43 34 13.4 19.59  0.76 0.92 0.60 1.08 0.35 0.02 0.01 0.01 0.03 -55 37  2 
pff_fs-161 13 27 07.22 -42 33 51.6 19.37  0.36 0.83 0.47 0.88 0.19 0.02 0.01 0.01 0.03  -5 18  1 
pff_fs-162 13 27 07.33 -43 26 42.0 18.82  0.24 0.70 0.49 0.91 0.15 0.02 0.01 0.01 0.03  54 55  2 
pff_fs-163 13 27 07.49 -43 16 29.5 18.41  0.14 0.64 0.47 0.65 0.09 0.01 0.01 0.01 0.03  90 22  2 
pff_fs-164 13 27 07.52 -42 24 31.7 18.43  0.19 0.75 0.43 0.85 0.08 0.01 0.01 0.01 0.03 -42 16  1 
pff_fs-165 13 27 07.73 -43 14 04.1 19.28  0.37 0.80 0.54 0.66 0.20 0.02 0.01 0.01 0.03   5 23  2 
pff_fs-166 13 27 08.29 -42 10 26.0 18.93  0.24 0.71 0.47 0.84 0.12 0.02 0.01 0.01 0.03  16 23 12 
pff_fs-167 13 27 08.40 -42 30 36.0 19.10  0.17 0.74 0.43 0.84 0.12 0.02 0.01 0.01 0.03 -26 25  1 
pff_fs-168 13 27 08.41 -43 20 54.4 20.12  1.23 1.27 0.79 1.57 1.05 0.05 0.01 0.01 0.03 -43 18  3 
pff_fs-169 13 27 08.99 -43 15 44.4 19.06  0.82 0.89 0.65 1.16 0.10 0.02 0.01 0.01 0.03   9 26  3 
pff_fs-170 13 27 09.47 -43 03 35.7 17.78  0.21 0.69 0.47 0.81 0.03 0.01 0.01 0.01 0.03 -36 17  2 
pff_fs-171 13 27 09.88 -42 55 57.9 18.43  0.69 0.89 0.47 1.02 0.21 0.05 0.02 0.01 0.03  39  8  3 
pff_fs-172 13 27 10.02 -42 46 12.9 18.82  0.31 0.79 0.44 0.89 0.12 0.02 0.01 0.01 0.03 -43 17  1 
pff_fs-173 13 27 10.35 -42 28 22.0 17.28  0.62 0.82 0.50 0.90 0.05 0.01 0.01 0.01 0.03  35  9  2 
pff_fs-174 13 27 11.73 -42 29 58.9 18.08  0.46 0.87 0.50 0.93 0.08 0.01 0.01 0.01 0.03 -24 11  1 
pff_fs-175 13 27 11.88 -42 27 30.6 19.92  0.64 0.95 0.54 1.06 0.42 0.03 0.01 0.01 0.03 -30 31  2 
pff_fs-176 13 27 13.31 -42 09 57.2 18.86  0.59 0.99 0.58 1.09 0.20 0.02 0.01 0.01 0.03 -58 19  1 
pff_fs-177 13 27 16.23 -42 46 34.3 19.06  0.18 0.70 0.40 0.81 0.13 0.02 0.01 0.01 0.03  13 22  1 
pff_fs-178 13 27 17.92 -42 10 31.3 20.31  0.34 0.70 0.44 0.92 0.35 0.04 0.01 0.01 0.03  26 61  3 
pff_fs-179 13 27 20.63 -42 22 49.4 18.74  1.02 1.15 0.69 1.26 0.24 0.02 0.01 0.01 0.03 -74 17  2 
pff_fs-180 13 27 22.97 -42 40 53.9 19.29  0.70 1.06 0.61 1.18 0.25 0.02 0.01 0.01 0.03 -39 17  1 
pff_fs-181 13 27 24.83 -42 27 10.3 18.84  0.20 0.68 0.40 0.80 0.11 0.02 0.01 0.01 0.03  50 27  1 
pff_fs-182 13 27 26.06 -42 31 42.5 18.88  0.39 0.83 0.47 0.89 0.12 0.02 0.01 0.01 0.03  26 15  1 
pff_fs-183 13 27 27.60 -42 46 55.6 18.68  0.31 0.73 0.46 0.90 0.12 0.02 0.01 0.01 0.03 -12 14  1 
pff_fs-184 13 27 27.99 -42 32 27.1 19.30  0.28 0.78 0.45 0.84 0.15 0.02 0.01 0.01 0.03 -31 36  1 
pff_fs-185 13 27 31.54 -42 22 58.8 19.83  0.84 1.09 0.63 1.15 0.50 0.03 0.01 0.01 0.03 -40 28  2 
pff_fs-186 13 27 31.76 -42 34 33.5 19.82  0.74 1.01 0.60 1.12 0.36 0.03 0.01 0.01 0.03  12 29  2 
pff_fs-187 13 27 35.47 -42 29 31.0 18.52  0.21 0.66 0.44 0.83 0.08 0.01 0.01 0.01 0.03  45 15  1 
pff_fs-188 13 27 35.62 -42 43 57.9 18.76  0.41 0.88 0.51 1.00 0.11 0.01 0.01 0.01 0.03 -94 11  1 
pff_fs-189 13 27 36.58 -42 36 04.8 18.39  0.32 0.81 0.45 0.85 0.08 0.01 0.01 0.01 0.03 -80 12  1 
pff_fs-190 13 27 36.93 -42 45 51.8 18.85  0.19 0.77 0.47 0.94 0.10 0.02 0.01 0.01 0.03  18 32  1 
pff_fs-191 13 27 37.79 -42 13 32.7 18.99  0.22 0.88 0.50 0.98 0.11 0.02 0.01 0.01 0.03 219 35  1 
pff_fs-192 13 27 37.93 -42 40 56.8 19.07  0.44 0.89 0.52 0.99 0.15 0.02 0.01 0.01 0.03 -61 20  2 
pff_fs-193 13 27 43.09 -42 23 26.7 19.38  0.23 0.77 0.46 0.84 0.15 0.02 0.01 0.01 0.03 193 56  1 
pff_fs-194 13 27 44.32 -42 26 39.6 18.33  0.53 0.95 0.57 1.05 0.09 0.01 0.01 0.01 0.03 -18 10  1 
pff_fs-195 13 27 44.96 -42 37 55.2 18.67  0.43 0.88 0.52 1.01 0.11 0.01 0.01 0.01 0.03 -56 15  1 
pff_fs-196 13 27 46.11 -42 09 26.4 19.07  0.30 0.71 0.47 0.73 0.16 0.02 0.01 0.01 0.03 -68 28  1 
pff_fs-197 13 27 46.97 -42 13 35.2 19.46  0.11 0.72 0.42 0.84 0.14 0.02 0.01 0.01 0.03  74 54  1 
pff_fs-198 13 27 47.54 -42 46 19.7 18.04  0.27 0.81 0.47 0.95 0.07 0.01 0.01 0.01 0.03 -30 12  1 
pff_fs-199 13 27 49.30 -42 26 49.9 18.45  0.27 0.76 0.44 0.82 0.08 0.01 0.01 0.01 0.03  23 13  1 
pff_fs-200 13 27 52.45 -42 32 17.7 19.03  0.26 0.93 0.66 1.50 0.13 0.02 0.01 0.01 0.03 125 20 23 
pff_fs-201 13 27 54.40 -42 37 33.5 19.57  0.71 0.93 0.59 1.07 0.29 0.02 0.01 0.01 0.03 -50 30  2 
pff_fs-202 13 27 56.39 -42 33 37.9 19.33  0.41 0.87 0.50 0.93 0.18 0.02 0.01 0.01 0.03  11 30  1 
pff_fs-203 13 27 58.19 -42 40 38.5 18.47  0.18 0.75 0.43 0.83 0.07 0.01 0.01 0.01 0.03  17 10  1 
pff_fs-204 13 27 58.33 -42 26 58.6 19.25  0.40 0.86 0.50 0.96 0.16 0.02 0.01 0.01 0.03 -49 19  2 
pff_fs-205 13 28 04.68 -42 19 57.3 18.78  0.60 0.93 0.60 1.10 0.16 0.02 0.01 0.01 0.03 -47 17 12 
pff_fs-206 13 28 07.41 -42 27 09.3 19.64  0.46 0.84 0.47 1.12 0.22 0.02 0.01 0.01 0.03  50 21  3 
pff_fs-207 13 28 07.55 -42 44 30.3 19.05  0.53 0.96 0.49 0.96 0.18 0.02 0.01 0.01 0.03 -31 16  1 
pff_fs-208 13 28 08.28 -42 34 46.9 19.37  0.95 1.33 0.88 1.98 0.38 0.03 0.01 0.01 0.03  33 19  3 
pff_fs-209 13 28 09.79 -42 22 50.2 19.49  0.81 1.10 0.69 1.32 0.34 0.02 0.01 0.01 0.03  22 24  2 
pff_fs-210 13 28 09.97 -42 43 34.9 19.73  0.51 0.89 0.44 1.02 0.32 0.03 0.01 0.01 0.03 -35 26  3 
pff_fs-211 13 28 11.63 -42 29 15.0 18.22  0.16 0.63 0.43 0.79 0.06 0.01 0.01 0.01 0.03   5 23  2 
pff_fs-212 13 28 11.93 -42 46 37.4 18.35  0.26 0.81 0.46 0.92 0.10 0.01 0.01 0.01 0.03  50 14  1 
pff_fs-213 13 28 12.17 -42 31 46.5 18.23  0.25 0.82 0.47 0.90 0.07 0.01 0.01 0.01 0.03 -49 15  1 
pff_fs-214 13 28 12.37 -42 41 37.6 19.27  0.46 0.91 0.53 1.02 0.19 0.02 0.01 0.01 0.03 -45 20  1 
pff_fs-215 13 28 12.50 -42 32 19.0 18.59  0.77 1.07 0.63 1.19 0.15 0.01 0.01 0.01 0.03 -26 15  2 
pff_fs-216 13 28 13.95 -42 28 28.7 17.60  0.81 1.02 0.59 1.09 0.08 0.01 0.01 0.01 0.03 -79 12  2 
pff_fs-217 13 28 16.22 -42 37 11.9 19.60  1.03 1.10 0.64 1.19 0.44 0.03 0.01 0.01 0.03  21 27  2 
pff_fs-218 13 28 17.64 -42 27 31.6 18.62  0.30 0.77 0.45 0.89 0.09 0.01 0.01 0.01 0.03 -74 18  1 
pff_fs-219 13 28 19.58 -42 18 19.3 19.11  0.75 1.02 0.59 1.16 0.22 0.02 0.01 0.01 0.03 -25 17  2 
pff_fs-220 13 28 19.97 -42 16 22.6 19.38  0.12 0.69 0.41 0.82 0.13 0.02 0.01 0.01 0.03 -25 32  2 
pff_fs-221 13 28 21.21 -42 32 36.6 19.44  0.48 0.95 0.56 1.12 0.22 0.02 0.01 0.01 0.03 117 21  1 
pff_fs-222 13 28 21.80 -42 28 29.3 18.38  0.41 0.90 0.50 1.02 0.10 0.01 0.01 0.01 0.03 107 16  1 

